Comparative Analysis of OpenAI GPT-4o and DeepSeek R1 for Scientific Text Categorization Using Prompt Engineering

This study examines how large language models categorize sentences from scientific papers using prompt engineering. We use two advanced web-based models, GPT-4o (by OpenAI) and DeepSeek R1, to classify sentences into predefined relationship categories. DeepSeek R1 has been tested on benchmark datasets in its technical report. However, its performance in scientific text categorization remains unexplored. To address this gap, we introduce a new evaluation method designed specifically for this task. We also compile a dataset of cleaned scientific papers from diverse domains. This dataset provides a platform for comparing the two models. Using this dataset, we analyze their effectiveness and consistency in categorization.

==> response.txt <==
We sincerely appreciate your valuable feedback, which has helped us refine our manuscript. In response, we have enhanced our structured error analysis by adding a category agreement heatmap to complement the existing bar chart, providing a more detailed view of pairwise agreement counts between GPT-4o and DeepSeek R1. We have also expanded our discussion on misclassifications by analyzing key discrepancies, such as the confusion between "Cause & Effect" and "Interaction & Influence" relationships in section 5.4. Additionally, we have carefully proofread the manuscript to correct typographical errors and ensured compliance with ASEE formatting guidelines.
